Rigorous dynamical mean field theory for stochastic gradient descent methods

We prove closed-form equations for the exact high-dimensional asymptotics of a family of first order gradient-based methods, learning an estimator (e.g. M-estimator, shallow neural network, ...) from observations on Gaussian data with empirical risk minimization. This includes widely used algorithms such as stochastic gradient descent (SGD) or Nesterov acceleration. The obtained equations match those resulting from the discretization of dynamical mean-field theory (DMFT) equations from statistical physics when applied to gradient flow. Our proof method allows us to give an explicit description of how memory kernels build up in the effective dynamics, and to include non-separable update functions, allowing datasets with non-identity covariance matrices. Finally, we provide numerical implementations of the equations for SGD with generic extensive batch-size and with constant learning rates.

==> supp.txt <==
Index of Supplementary Materials

Title of paper: Rigorous dynamical mean field theory for stochastic gradient descent algorithms

Authors: Cédric Gerbelot, Emmanuele Troiani, Francesca Mignacco, Florent Krzakala and Lenka Zdeborovà

File: ex_supplement

Type: pdf file

Contents: This supplementary material presents technical background necessary for the proof, the end of the proof of the main theorem, the first part of which is included in the main text, and details about the numerics part. We chose to include these elements in a supplementary material to provide the full details of the proof, and background and numerical considerations for the convenience of the reader and ease of reproducibility. This also enabled us to include important technical steps in the main text while keeping a streamlined presentation.
